Label-Free Subjective Player Experience Modelling via Let's Play Videos

Player Experience Modelling (PEM) is the study of AI techniques applied to modelling a player's experience within a video game. PEM development can be labour-intensive, requiring expert hand-authoring or specialized data collection. In this work, we propose a novel PEM development approach, approximating player experience from gameplay video. We evaluate this approach predicting affect in the game Angry Birds via a human subject study. We validate that our PEM can strongly correlate with self-reported and sensor measures of affect, demonstrating the potential of this approach.

==> EDA_Tonic_Mean_normalized_averaged.csv <==
"username","level 1","level 2","level 3"
"user1","0.7187970503875755","0.2244101361673728","0.1862912411209221"
"user2","0.921606652030552","0.5964890097539418","0.13577438900946026"
"user3","0.753414587969332","0.27084738570096367","0.1051969801513469"
"user4","0.6212092276209035","0.4711081391553703","0.6613708961985367"
"user5","","0.2929568682526128","0.3616968357829986"
"user6","0.6257725460297161","0.5728601289341211","0.1864796403315021"
"user7","0.8618275489724825","0.1875965502228181","0.2541551512477843"
"user8","0.7714105584435548","0.420427955976854","0.3986583117738829"
"user9","0.9664946308382236","0.2569562540497495","0.0701283791005397"
"user10","0.1176998464109973","0.53949443144358","0.9140198868154064"
"user11","0.9528919650340848","0.4168412067507943","0.2360423752410872"
"user12","0.874215349907211","0.6110832722539152","0.7494315190313374"
"user13","0.9753312229963818","0.4499770063841213","0.13739776466563983"

==> model_avg_med.csv <==
user,level_1_average,level_1_median,level_2_average,level_2_median,level_3_average,level_3_median
user1,0.07979144666672208,0.06986973139974807,0.1220058624604557,0.11854729606045618,0.05236723910260702,0.04312180512481265
user2,0.1156829762344177,0.13725351293881732,0.12229130682238981,0.11706863890091578,0.06712621266339101,0.0649098128080368
user3,0.13674163935912984,0.15200414061546325,0.18137244375011233,0.17851472795009612,0.08852637903143963,0.09542128803829353
user4,0.18452886523313172,0.17271412163972855,0.33815078851002367,0.3227481722831726,0.16521256648831897,0.16495090077320734
user5,0.23259143123218606,0.2556342164675395,0.34246555340398194,0.34878682295481367,0.167510899885868,0.16450054695208866
user6,0.28974750662547727,0.28179670075575514,0.3997534268359575,0.4019910772641499,0.24630381924112638,0.2458140671253204
user7,0.2643401732047399,0.20558572659889857,0.3933059487584856,0.37669416666030875,0.26224945530605814,0.25943602373202646
user8,0.17807254514760446,0.18766909912228585,0.36008700040333413,0.3409702022870381,0.14615938684069799,0.14713127637902895
user9,0.2941439529591136,0.27131134619315467,0.41769434724960264,0.4057903498411178,0.24766542271543765,0.25477028836806614
user10,0.11620031523105759,0.12160041580597561,0.12752722408784073,0.11390009261667727,0.07372232843539242,0.0704755000770092
user11,0.1954175005295897,0.20210963661472003,0.30535249033196243,0.30320560236771904,0.17567928277737932,0.17900071963667868
user12,0.20872897016868164,0.20312221348285672,0.3183701434441739,0.2987077077229818,0.2207299720945088,0.22692145879069964
user13,0.30034080725543355,0.3024160951375962,0.45404146740587614,0.4665800511837005,0.25131341811298397,0.24876425812641778

